Sensor Data Simulation for Anomaly Detection of the Elderly Living Alone

With the increase of the number of elderly people living alone around the world, there is a growing demand for sensor-based detection of anomalous behaviors. Although smart homes with ambient sensors could be useful for detecting such anomalies, there is a problem of lack of sufficient real data for developing detection algorithms. For coping with this problem, several sensor data simulators have been proposed, but they have not been able to model appropriately the long-term transitions and correlations between anomalies that exist in reality. In this paper, therefore, we propose a novel sensor data simulator that can model these factors in generation of sensor data. Anomalies considered in this study were classified into three types of \textit{state anomalies}, \textit{activity anomalies}, and \textit{moving anomalies}. The simulator produces 10 years data in 100 min. including six anomalies, two for each type. Numerical evaluations show that this simulator is superior to the past simulators in the sense that it simulates well day-to-day variations of real data.

==> memo.txt <==
全体の構成
1. （大目的）
2. （大目的の必要性）
3. （大目的における解決すべき問題）
4. （問題に対する既存手法の事例紹介+未解決の部分）
5. （特に未解決部分の解決に関する自身の研究テーマ）

1. スマートホームにおける独居高齢者の異常行動検出
2. 独居高齢者の増加における健康寿命の延長と，社会保障や介護職員の負担を減らすための予防策
3. 異常行動検出において，精度を比較したり，より細かい解析をするために，異常の真値がわかる（つまり，コントロールできる）センサデータシミュレータの開発
4. 異常の組み込み方の既存研究
5. 

memo

----Introduction の流れ-----------------
（独居）高齢者の数が増えている
（独居）高齢者は異常行動を引き起こしやすく、（（具体例））のようなものがある。（社会保障費も増えるかも）。SDG 3 にもあるように、個人の健康寿命を延ばし、健全に生活するため、高齢者の（異常）見守りシステムは必要だ。
しかし、介護労働者の不足により、個人個人の（人手による）見守り（特に独居は）難しい。
一方で、近年IoT技術は高齢者福祉にも応用されている流れがあり、（COVID-19 対策に使えることもあり）見守りに使える可能性がある。(gerontechnology, ambient assisted living, smart home)

見守り技術開発のために必要とされていること（真値を含むセンサデータ）
提案するシミュレータと貢献の概要を簡潔に紹介（S1, S2を中心に）
contributions を箇条書きで書く（S1, S2を詳しく）

!!特に、「（独居）高齢者の異常行動」の背景や、それがもたらす影響をしっかり述べる。種類、患者数、有名な異常の例

----関連研究--------------------------
どこまで詳しく説明するか
層1(1) - センサデータの作り方
・実データの組み合わせ
・センサデータに対して，直接，統計モデル（マルコフモデルなど）を学習
・アバターの操作
・シナリオ生成
層1(2) - 異常の真値ラベルを出力に含むセンサデータの作り方（主に行動時系列の作成がメイン，間取りなどは独立のコンポーネントとして考えられるため，説明を省略する）
・実データの組み合わせ + 手動で異常を組み込む
・アバターの操作で異常も含める
・シナリオ生成に異常を含める
    層2(1) - agent scenario generation の方法に、必要な要素
    ・間取り
    ・行動時系列　（異常の組み込みに重要）
    ・歩行（人物のモデル） （異常の組み込みに重要）
    ・センサ
    層2(2) - シナリオ生成における異常行動の組み込み方
    ・スクリプトで記述
    ・（行動のみに対して統計モデルを学習）
    ・モチベーションで漸次的に選択
    ・候補の行動をキューに入れて選択
    批判したい点
    1. 各異常が独立に発生するのを仮定している（tail to tail となるような潜在変数があれば、もはや独立ではない）
    2. 各異常だけを見ても、長期的な異常パターンの変動（年を取るにつれて線形に増える）などがモデル化できていない

異常行動ラベルセンサデータシミュレータの内，異常行動を含んだ既存研究
Manual Addition
Learning a statistical model [30, 37, 39] センサデータの生成モデルを学習して，そのモデルか
らデータを作成する．
Manipulating an avatar [26, 29] 仮想的な家を動き回れる仮想アバターを人手で操作する．
agent scenario generation [28, 32, 39–41] 

----提案手法---------------------------------------
提案手法の概要（絵もつけて）
graphical model で異常の発生モデルをまとめる。


point
・アメリカ英語を使う（イギリス英語でなく）
・フォーマルな文章では省略形を使わない，is not, cannot, would have
・文頭にand but soは使わない．howeverも文頭では使わないとする人たちもいる（文頭ではどんなに～してもという意味と間違えやすい）．
・イタリック体は定義であり，2回目に登場するときはローマン体で書く
・最初に全体を述べてから，そのあとに個別の対応を書く．（例として，これらの中で○○を扱うものは少ない．文献□では，…）
・1から9までの数字はone, two, ..., nine と英単語で書く．11以上でも一単語(e.g. twelve, twenty)であらわせる数字も英単語で書く．11以上でも文頭の場合は英単語で書く．世紀も英単語で書く (e.g. nineteenth century)．ただし，単位(min. meter)の前の数字や時間，日付，年齢，点数，金額，統計学のパラメータは数字で書くことが多い．
・e.g. の後にはカンマを入れる． e.g., sleep
・discussionは全体的にできたこと，まだのこと，予想通りのこと，予想外のこと，発展可能性を書く

参考になる英文章
注！そのまま使うときは引用で！

'Living Alone in Later Life: A Global Perspective'

In the first case, our basic assumption that people start their old age in relatively good health and that their health worsens as they age is self-evident.

First, there is abundant evidence that the incidence of the elderly living alone is on the rise in most of the world, though in some areas the pace may have slowed or the process may even have ceased.

'Detecting Abnormal Events on Binary Sensors in Smart Home Environments'

Smart home technologies, composed of advanced sensing, computing, and communication technologies, offer an unprecedented opportunity to keep track of behaviours and activities of the elderly and provide context-aware services that enable the elderly to remain active and independent in their own homes

"Risk assessment of wandering behavior in mild dementia"

Much discourse on the ethical implications of electronic tag- ging of a person who wanders have been published (Robinson et al., 2007), because such interventions ap- pear to be antithetical to the principle of autonomy and the individual’s right to privacy. 

